Arrows for Parallel Computation

Arrows are a general interface for computation and an alternative to Monads for API design. In contrast to Monad-based parallelism, we explore the use of Arrows for specifying generalised parallelism. Specifically, we define an Arrow-based language and implement it using multiple parallel Haskells. As each parallel computation is an Arrow, such parallel Arrows (PArrows) can be readily composed and transformed as such. To allow for more sophisticated communication schemes between computation nodes in distributed systems, we utilise the concept of Futures to wrap direct communication. To show that PArrows have similar expressive power as existing parallel languages, we implement several algorithmic skeletons and four benchmarks. Benchmarks show that our framework does not induce any notable performance overhead. We conclude that Arrows have considerable potential for composing parallel programs and for producing programs that can execute on multiple parallel language implementations.

==> 3-3217-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./jacobi-eden 3 3217-bench/./jacobi-parr 3 3217",-2.0584145445996,2,-1.1811187947899038e-2,8.134454961723312,1.0011343717739165,4.48281719004694e-3,1.1330864326498675e-3,4.477737770708848e-3,1814.5854753533092,1816.6438898979088
"3","bench/./jacobi-eden 3 3217-bench/./jacobi-parr 3 3217",-0.9963745524485148,4,-2.0629566218001827e-2,1.4129892244566369,1.0009276963897298,1.3155946215550507e-3,9.268365667929553e-4,1.3143752803527174e-3,1074.0308612591198,1075.0272358115683
"4","bench/./jacobi-eden 3 3217-bench/./jacobi-parr 3 3217",0.5493928531391248,8,-4.483631403848687e-2,4.36832870002235,0.9991343259039122,6.883141957889135e-3,-8.664241370194638e-4,6.8891056782199814e-3,634.6416689860038,634.0922761328646
"5","bench/./jacobi-eden 3 3217-bench/./jacobi-parr 3 3217",16.688426074054576,16,-0.35475384677816635,4.039609740413705,0.9630427250275345,8.945898630310279e-3,-3.837552998638646e-2,9.289202231452924e-3,451.5599726031766,434.87154652912204
"6","bench/./jacobi-eden 3 3217-bench/./jacobi-parr 3 3217",4.935695195260166,32,-0.20553650896445497,5.674025196514964,0.9863164291106857,1.5730494476001618e-2,-1.3873408660192429e-2,1.5948730054294088e-2,360.70227831497823,355.76658311971806
"7","bench/./jacobi-eden 3 3217-bench/./jacobi-parr 3 3217",1.0748714434189992,64,-0.11690742760240269,3.1989413253663828,0.9966299988167797,1.0029512010520934e-2,-3.381396493403946e-3,1.0063425767263863e-2,318.95283858384147,317.87796714042247
"8","bench/./jacobi-eden 3 3217-bench/./jacobi-parr 3 3217",2.496198969168802,128,-0.1631913089832775,4.366642132417982,0.9922771302863226,1.3509743690883763e-2,-7.782976628161342e-3,1.3614889710282362e-2,323.2216859424615,320.7254869732927
"9","bench/./jacobi-eden 3 3217-bench/./jacobi-parr 3 3217",-1.0052940241164379,256,-4.509725619081095e-2,1.259171740268168,1.0031583771560493,3.95599612113595e-3,3.1484332165009205e-3,3.943540931543817e-3,318.2944830356915,319.2997770598079


==> 4096-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./torus_matrix_eden 4096-bench/./torus_matrix_parrows_eden 4096",-5.960121243364256,16,0.24089377592112626,2.4149696069516438,1.013228572026635,5.36005864364957e-3,1.3055861620814185e-2,5.290078459718632e-3,450.5491016992555,456.5092229426198
"3","bench/./torus_matrix_eden 4096-bench/./torus_matrix_parrows_eden 4096",-2.219701702706516,32,0.3478026043061817,3.370008408877675,1.0096833411682449,1.4701498459557335e-2,9.590473342900621e-3,1.4560504130480255e-2,229.2289060294298,231.4486077321363
"4","bench/./torus_matrix_eden 4096-bench/./torus_matrix_parrows_eden 4096",-1.6760971701393714,64,0.7568500941717247,1.6392292100730201,1.0124295628773732,1.215615830634397e-2,1.2276965561977219e-2,1.200691756945104e-2,134.84763596880364,136.52373313894302
"5","bench/./torus_matrix_eden 4096-bench/./torus_matrix_parrows_eden 4096",0.1893246015533805,96,-0.13017277329474553,0.9631540952147823,0.9982796823855657,8.751799511619496e-3,-1.723282207169842e-3,8.766881331998587e-3,110.05212058800389,109.86279598645051
"6","bench/./torus_matrix_eden 4096-bench/./torus_matrix_parrows_eden 4096",-0.16700298494349397,128,0.17783888353235966,0.5666404639658089,1.0018919289946002,6.419307557008153e-3,1.8883563584536202e-3,6.407185616766007e-3,88.2712752011999,88.43827818614339
"7","bench/./torus_matrix_eden 4096-bench/./torus_matrix_parrows_eden 4096",9.758989492223691e-2,160,-0.1144569274781162,1.2059378857195182,0.9988415143072449,1.4315639832081761e-2,-1.1598293384497745e-3,1.4332243531157689e-2,84.23918873796872,84.14159884304648
"8","bench/./torus_matrix_eden 4096-bench/./torus_matrix_parrows_eden 4096",0.18758766384173953,192,-0.22133814814162633,0.6507934302436146,0.9977676417241053,7.744667587139149e-3,-2.2373528490434226e-3,7.76199514123013e-3,84.03116375508831,83.84357609124658
"9","bench/./torus_matrix_eden 4096-bench/./torus_matrix_parrows_eden 4096",-0.3556029635171001,224,0.426531208805045,1.0326614751143657,1.0042805989891646,1.2430744735092994e-2,4.262353562812048e-3,1.2377760505982964e-2,83.07317840733059,83.42878137084769
"10","bench/./torus_matrix_eden 4096-bench/./torus_matrix_parrows_eden 4096",-1.5685654832050275,256,3.238873878214548,0.625426299322997,1.0250285238611128,9.979498607854406e-3,2.441739256858375e-2,9.73582527270879e-3,62.67111444163664,64.23967992484167


==> 44497-256-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./skelrm-eden 44497 256-bench/./skelrm-parrows 44497 256",-1.1532567125848345,16,2.900372689625108e-2,1.9262261477877116,1.0018502655150763,3.09040457046337e-3,1.8468483552529307e-3,3.0846970618653435e-3,623.2925508192918,624.4458075318767
"3","bench/./skelrm-eden 44497 256-bench/./skelrm-parrows 44497 256",0.7747335685417056,32,-7.652038708595654e-2,1.3186855867579454,0.9975420495784568,4.183714150860482e-3,-2.4640068281651275e-3,4.194022851095294e-3,315.19495338531334,314.42021981677163
"4","bench/./skelrm-eden 44497 256-bench/./skelrm-parrows 44497 256",0.5684466300946269,64,-0.20537525064838746,0.5373651744110652,0.996552440846076,3.259053933933018e-3,-3.459485936331721e-3,3.270328585183206e-3,164.88379305910237,164.31534642900775
"5","bench/./skelrm-eden 44497 256-bench/./skelrm-parrows 44497 256",0.1410045183988018,128,-0.1838469757809662,0.506191410552225,0.9983739491350496,5.837351811882638e-3,-1.6286992127139295e-3,5.8468591021829846e-3,86.71593333158557,86.57492881318677
"6","bench/./skelrm-eden 44497 256-bench/./skelrm-parrows 44497 256",-0.2543358287463491,192,0.3315338425749843,0.6898809179690073,1.0029393261800155,7.972864276632251e-3,2.930711861913689e-3,7.949498108723297e-3,86.52861682231143,86.78295265105778
"7","bench/./skelrm-eden 44497 256-bench/./skelrm-parrows 44497 256",1.2624170565977693,256,-5.716918551932167,1.3433314464267978,0.9732126928026436,2.8504234741791114e-2,-2.7524617584070713e-2,2.9288802902585495e-2,47.12743417234387,45.8650171157461


==> README.txt <==
These Benchmarks measure the speedup relative to the "seq" version.
This is because we could not run them properly with -N1.


==> bench-distributed.bench.skelrm-eden-44497-256.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-eden 44497 256",623.2925508192918,16,15.704444175807222,1.7698719107160212
"3","bench/./skelrm-eden 44497 256",315.19495338531334,32,31.055265842318377,1.3186855867579454
"4","bench/./skelrm-eden 44497 256",164.88379305910237,64,59.36582903590405,0.5373651744110652
"5","bench/./skelrm-eden 44497 256",86.71593333158557,128,112.8796369187286,0.506191410552225
"6","bench/./skelrm-eden 44497 256",86.52861682231143,192,113.1239979212761,0.17677012036668668
"7","bench/./skelrm-eden 44497 256",47.12743417234387,256,207.70201564001735,1.3433314464267978


==> bench-distributed.bench.skelrm-parrows-44497-256.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-parrows 44497 256",624.4458075318767,16,15.67544044891097,1.9262261477877116
"3","bench/./skelrm-parrows 44497 256",314.42021981677163,32,31.131786229404334,0.4281387506322265
"4","bench/./skelrm-parrows 44497 256",164.31534642900775,64,59.57120428655244,0.1947829372111388
"5","bench/./skelrm-parrows 44497 256",86.57492881318677,128,113.06348389450956,0.27194934671265436
"6","bench/./skelrm-parrows 44497 256",86.78295265105778,192,112.79246407870112,0.6898809179690073
"7","bench/./skelrm-parrows 44497 256",45.8650171157461,256,213.41893419194952,0.3788835142378415


==> bench-jacobi.bench.jacobi-eden-3-3217.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./jacobi-eden 3 3217",1814.5854753533092,2,1.9215071877485692,8.134454961723312
"3","bench/./jacobi-eden 3 3217",1074.0308612591198,4,3.2464048841091264,1.4129892244566369
"4","bench/./jacobi-eden 3 3217",634.6416689860038,8,5.4940278964765445,4.36832870002235
"5","bench/./jacobi-eden 3 3217",451.5599726031766,16,7.721541423556658,4.039609740413705
"6","bench/./jacobi-eden 3 3217",360.70227831497823,32,9.666528999938258,5.674025196514964
"7","bench/./jacobi-eden 3 3217",318.95283858384147,64,10.931832584267774,1.1618552970396
"8","bench/./jacobi-eden 3 3217",323.2216859424615,128,10.787453890999851,4.366642132417982
"9","bench/./jacobi-eden 3 3217",318.2944830356915,256,10.954443823283476,0.7029932708165362


==> bench-jacobi.bench.jacobi-parr-3-3217.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./jacobi-parr 3 3217",1816.6438898979088,2,1.9333183756964682,7.112862589471141
"3","bench/./jacobi-parr 3 3217",1075.0272358115683,4,3.267034450327128,0.8382507953017571
"4","bench/./jacobi-parr 3 3217",634.0922761328646,8,5.538864210515031,2.7973362296565747
"5","bench/./jacobi-parr 3 3217",434.87154652912204,16,8.076295270334825,0.875398930319473
"6","bench/./jacobi-parr 3 3217",355.76658311971806,32,9.872065508902713,5.29047044200345
"7","bench/./jacobi-parr 3 3217",317.87796714042247,64,11.048740011870176,3.1989413253663828
"8","bench/./jacobi-parr 3 3217",320.7254869732927,128,10.950645199983128,1.4129752899977894
"9","bench/./jacobi-parr 3 3217",319.2997770598079,256,10.999541079474287,1.259171740268168


==> bench-sm-rm.bench.skelrm-eden-cp-11213-32.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-eden-cp 11213 32",19.084914745831686,2,1.9750943681669482,1.8744278260221795e-2
"3","bench/./skelrm-eden-cp 11213 32",9.957158330068852,4,3.78566920218671,1.3150167697781616e-2
"4","bench/./skelrm-eden-cp 11213 32",5.1620478680423885,8,7.302239071590294,4.326855826737842e-3
"5","bench/./skelrm-eden-cp 11213 32",2.7995460966461554,16,13.464506862950522,0.1465317786293577


==> bench-sm-rm.bench.skelrm-eden-cp-11213-64.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-eden-cp 11213 64",38.1703784021512,2,1.9759803536739442,1.568409081603012e-2
"3","bench/./skelrm-eden-cp 11213 64",19.888919217270313,4,3.792258241436142,1.4052856007800676e-2
"4","bench/./skelrm-eden-cp 11213 64",10.315371882342662,8,7.311798224556296,4.085153828714117e-2
"5","bench/./skelrm-eden-cp 11213 64",5.520643344528177,16,13.662160930882798,6.68263687473381e-2


==> bench-sm-rm.bench.skelrm-mult-11213-32.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-mult 11213 32",19.331270219516455,2,1.9499239937882045,1.112175827596285e-2
"3","bench/./skelrm-mult 11213 32",10.143813030449085,4,3.716009701508635,1.6205231194320047e-2
"4","bench/./skelrm-mult 11213 32",5.2825674128681746,8,7.135641570728624,2.945140379326404e-3
"5","bench/./skelrm-mult 11213 32",2.9705569351572447,16,12.68937389663032,0.22301263698737295


==> bench-sm-rm.bench.skelrm-mult-11213-64.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-mult 11213 64",38.66655702078346,2,1.950624095504813,2.3592256518120084e-2
"3","bench/./skelrm-mult 11213 64",20.26406687887844,4,3.722052353348999,1.4462575839398525e-2
"4","bench/./skelrm-mult 11213 64",10.562915717113382,8,7.14044491453755,2.9640141619591862e-2
"5","bench/./skelrm-mult 11213 64",5.687876554067796,16,13.260470247197985,7.574642022807072e-2


==> bench-sm-rm.bench.skelrm-par-11213-32.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-par 11213 32",19.33075907812602,2,1.9499755534221224,2.887335241166249e-4
"3","bench/./skelrm-par 11213 32",10.16666288318571,4,3.7076578681270274,1.3775346052437448e-2
"4","bench/./skelrm-par 11213 32",5.841643733869028,8,6.452722786377926,0.9838505435373271
"5","bench/./skelrm-par 11213 32",2.9381800941361638,16,12.829202575657922,0.15029939404345763


==> bench-sm-rm.bench.skelrm-par-11213-64.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-par 11213 64",38.641000895726215,2,1.9519141861383067,4.192455117117383e-3
"3","bench/./skelrm-par 11213 64",20.246230512822702,4,3.725331377965997,2.7260482006130463e-2
"4","bench/./skelrm-par 11213 64",11.379987394609417,8,6.627768133616611,1.4691297224736641
"5","bench/./skelrm-par 11213 64",6.065910634032586,16,12.434063468028638,0.9239802887252248


==> bench-sm-rm.bench.skelrm-parr-eden-cp-11213-32.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-parr-eden-cp 11213 32",19.173673498306044,2,1.965951263057063,1.6863843916347623e-2
"3","bench/./skelrm-parr-eden-cp 11213 32",10.010515862730674,4,3.765491024471158,3.7591968794938933e-3
"4","bench/./skelrm-parr-eden-cp 11213 32",5.196699012657039,8,7.253548365920378,3.1429548309701835e-2
"5","bench/./skelrm-parr-eden-cp 11213 32",2.842240838920109,16,13.262249671199676,5.3793487266343754e-2


==> bench-sm-rm.bench.skelrm-parr-eden-cp-11213-64.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-parr-eden-cp 11213 64",38.368488510311515,2,1.9657776666047417,1.609078624767623e-2
"3","bench/./skelrm-parr-eden-cp 11213 64",19.970842943285106,4,3.776701766127061,3.8661775674440364e-3
"4","bench/./skelrm-parr-eden-cp 11213 64",10.328909445726241,8,7.302215031632301,1.194975145939944e-2
"5","bench/./skelrm-parr-eden-cp 11213 64",5.508958057258724,16,13.691140326539754,0.1060196023842691


==> bench-sm-rm.bench.skelrm-parr-mult-11213-32.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-parr-mult 11213 32",19.385729668420254,2,1.9444461609739467,2.0278329686933546e-2
"3","bench/./skelrm-parr-mult 11213 32",10.237895301922359,4,3.681861019262489,3.8714500917500734e-2
"4","bench/./skelrm-parr-mult 11213 32",5.543617543212274,8,6.799622689987422,3.985948437834225e-2
"5","bench/./skelrm-parr-mult 11213 32",3.2302355328227406,16,11.669275273713298,7.5091312247113e-2


==> bench-sm-rm.bench.skelrm-parr-mult-11213-64.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-parr-mult 11213 64",38.70899615712715,2,1.9484855021502245,3.344836082497214e-2
"3","bench/./skelrm-parr-mult 11213 64",20.391006096438435,4,3.698881627431067,1.205863877146976e-2
"4","bench/./skelrm-parr-mult 11213 64",10.750287765705783,8,7.015990591020169,2.459711298087946e-3
"5","bench/./skelrm-parr-mult 11213 64",5.910559392499459,16,12.760876391947688,2.4582450559517507e-2


==> bench-sm-rm.bench.skelrm-parr-par-11213-32.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-parr-par 11213 32",19.35584576796992,2,1.9474482326065765,6.541969974491509e-3
"3","bench/./skelrm-parr-par 11213 32",10.168913578683336,4,3.7068372486177785,2.2997698395453438e-2
"4","bench/./skelrm-parr-par 11213 32",5.283345473792022,8,7.134590728246279,4.395836892613932e-3
"5","bench/./skelrm-parr-par 11213 32",2.953749899096819,16,12.761577289588573,7.887729523185803e-2


==> bench-sm-rm.bench.skelrm-parr-par-11213-64.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./skelrm-parr-par 11213 64",38.67941634032713,2,1.949975592995546,1.360114193527545e-2
"3","bench/./skelrm-parr-par 11213 64",20.315051973762646,4,3.7127110436322153,6.309519134219096e-2
"4","bench/./skelrm-parr-par 11213 64",10.550262476903729,8,7.14900866021736,2.1684177731020098e-2
"5","bench/./skelrm-parr-par 11213 64",5.595614134920172,16,13.479113462141367,5.274381359295523e-3


==> bench-sudoku-sm.bench.eden-sudoku-sudoku17.1000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./eden-sudoku sudoku17.1000.txt",3.3403644576514906,2,1.9711527392407122,7.712255704127203e-3
"3","bench/./eden-sudoku sudoku17.1000.txt",1.9008299015308565,4,3.4639441148622767,9.199465942454547e-3
"4","bench/./eden-sudoku sudoku17.1000.txt",1.1701593464500515,8,5.626899080657052,1.2917229656086132e-2
"5","bench/./eden-sudoku sudoku17.1000.txt",0.8216404041742426,16,8.013686422078298,4.0912941628661006e-2


==> bench-sudoku-sm.bench.eden-sudoku-sudoku17.16000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./eden-sudoku sudoku17.16000.txt",48.8142342152748,2,1.9462640706102827,3.902368545143999e-2
"3","bench/./eden-sudoku sudoku17.16000.txt",27.807318636759632,4,3.4165606338596404,6.864888560192113e-2
"4","bench/./eden-sudoku sudoku17.16000.txt",16.548394789427864,8,5.741063794794151,2.1823075018053473e-2
"5","bench/./eden-sudoku sudoku17.16000.txt",10.750667138154654,16,8.837162286456214,4.3468715472425465e-2


==> bench-sudoku-sm.bench.multicore-sudoku-sudoku17.1000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./multicore-sudoku sudoku17.1000.txt",3.6012675242965564,2,1.8283475210712625,2.1451163889010357e-2
"3","bench/./multicore-sudoku sudoku17.1000.txt",1.9486164014218725,4,3.3789967825158143,3.597733760703627e-3
"4","bench/./multicore-sudoku sudoku17.1000.txt",1.1148565080690858,8,5.906023334039711,6.692934636117159e-3
"5","bench/./multicore-sudoku sudoku17.1000.txt",0.7471854089915894,16,8.812228493123811,1.8554577054043255e-3


==> bench-sudoku-sm.bench.multicore-sudoku-sudoku17.16000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./multicore-sudoku sudoku17.16000.txt",82.66053717027225,2,1.1493439728300228,0.16292428483062213
"3","bench/./multicore-sudoku sudoku17.16000.txt",72.64034991569106,4,1.3078872871318912,0.5660274164603903
"4","bench/./multicore-sudoku sudoku17.16000.txt",70.03856663956941,8,1.356472508588856,5.1840971419772404e-2
"5","bench/./multicore-sudoku sudoku17.16000.txt",71.2082384036493,16,1.3341909913428727,0.4470438017537463


==> bench-sudoku-sm.bench.parmonad-sudoku-sudoku17.1000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./parmonad-sudoku sudoku17.1000.txt",3.5564835158747243,2,1.8513704678714398,7.892447961526675e-3
"3","bench/./parmonad-sudoku sudoku17.1000.txt",1.9648487963456391,4,3.351081550401289,1.5790643933637964e-3
"4","bench/./parmonad-sudoku sudoku17.1000.txt",1.1385186361409037,8,5.783276919454103,6.2172104936366775e-3
"5","bench/./parmonad-sudoku sudoku17.1000.txt",0.7450273588766795,16,8.837754039918321,3.3275754493339383e-3


==> bench-sudoku-sm.bench.parmonad-sudoku-sudoku17.16000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./parmonad-sudoku sudoku17.16000.txt",51.6797171853122,2,1.8383496536344397,7.530481882650897e-2
"3","bench/./parmonad-sudoku sudoku17.16000.txt",28.70081849905883,4,3.310197937060922,7.376952863856388e-2
"4","bench/./parmonad-sudoku sudoku17.16000.txt",16.918390828003833,8,5.615509840941177,8.602156691352075e-2
"5","bench/./parmonad-sudoku sudoku17.16000.txt",11.15933853255909,16,8.513532402512174,9.32215985459844e-2


==> bench-sudoku-sm.bench.parrows-sudoku-parmap-eden-sudoku17.1000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./parrows-sudoku-parmap-eden sudoku17.1000.txt",3.2382314915304526,2,2.033322376112817,6.759963780308955e-3
"3","bench/./parrows-sudoku-parmap-eden sudoku17.1000.txt",1.8551307036284086,4,3.5492747426819213,1.429637182127137e-2
"4","bench/./parrows-sudoku-parmap-eden sudoku17.1000.txt",1.1537831288298113,8,5.706764457060525,2.4967399193456252e-3
"5","bench/./parrows-sudoku-parmap-eden sudoku17.1000.txt",0.8090836933763632,16,8.138056179682744,9.639712502139599e-3


==> bench-sudoku-sm.bench.parrows-sudoku-parmap-eden-sudoku17.16000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./parrows-sudoku-parmap-eden sudoku17.16000.txt",47.38392155971909,2,2.0050132420510387,1.2826684444914402e-2
"3","bench/./parrows-sudoku-parmap-eden sudoku17.16000.txt",27.185354608757972,4,3.49472690552794,7.225291535680918e-2
"4","bench/./parrows-sudoku-parmap-eden sudoku17.16000.txt",16.361390117788826,8,5.80668204251486,0.17990492315474482
"5","bench/./parrows-sudoku-parmap-eden sudoku17.16000.txt",10.486543543559327,16,9.059743069096902,4.964737673644949e-2


==> bench-sudoku-sm.bench.parrows-sudoku-parmap-mult-sudoku17.1000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./parrows-sudoku-parmap-mult sudoku17.1000.txt",3.6083071807452516,2,1.8247804914996542,1.8716624556574645e-2
"3","bench/./parrows-sudoku-parmap-mult sudoku17.1000.txt",1.9656568205037193,4,3.34970401856553,1.38547393824998e-2
"4","bench/./parrows-sudoku-parmap-mult sudoku17.1000.txt",1.1136668337148241,8,5.912332442188995,4.56513543091448e-3
"5","bench/./parrows-sudoku-parmap-mult sudoku17.1000.txt",0.7167330917438012,16,9.18663952677611,8.381988908240843e-4


==> bench-sudoku-sm.bench.parrows-sudoku-parmap-mult-sudoku17.16000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./parrows-sudoku-parmap-mult sudoku17.16000.txt",82.29237303626736,2,1.1544859709620272,0.5627852773926554
"3","bench/./parrows-sudoku-parmap-mult sudoku17.16000.txt",73.01040097256204,4,1.3012582991188935,0.1883342591768904
"4","bench/./parrows-sudoku-parmap-mult sudoku17.16000.txt",69.67303068234806,8,1.363589171550341,0.1666064965821901
"5","bench/./parrows-sudoku-parmap-mult sudoku17.16000.txt",70.80935169314047,16,1.341706821427486,0.4474075915071815


==> bench-sudoku-sm.bench.parrows-sudoku-parmap-par-sudoku17.1000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./parrows-sudoku-parmap-par sudoku17.1000.txt",3.4885685108862132,2,1.887412711034705,4.235621400616017e-3
"3","bench/./parrows-sudoku-parmap-par sudoku17.1000.txt",1.930621460313116,4,3.4104917437798354,6.902168295652256e-3
"4","bench/./parrows-sudoku-parmap-par sudoku17.1000.txt",1.1167251804275786,8,5.896140488424366,7.0987795985597455e-3
"5","bench/./parrows-sudoku-parmap-par sudoku17.1000.txt",0.7499954733843746,16,8.779211054501319,1.611224415196458e-2


==> bench-sudoku-sm.bench.parrows-sudoku-parmap-par-sudoku17.16000.txt.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./parrows-sudoku-parmap-par sudoku17.16000.txt",50.858691079568054,2,1.8680266473808622,7.449632417347743e-2
"3","bench/./parrows-sudoku-parmap-par sudoku17.16000.txt",28.057498598290334,4,3.386096228597284,7.318367917158033e-2
"4","bench/./parrows-sudoku-parmap-par sudoku17.16000.txt",16.428890233574986,8,5.782824575295185,3.2278903976397245e-2
"5","bench/./parrows-sudoku-parmap-par sudoku17.16000.txt",10.920748326849951,16,8.69953114421312,4.5910936931601455e-2


==> bench-torus-distributed.bench.torus-matrix-eden-4096.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./torus_matrix_eden 4096",450.5491016992555,16,18.451005603267276,0.19620736798610777
"3","bench/./torus_matrix_eden 4096",229.2289060294298,32,36.26542631116826,1.537469099341723
"4","bench/./torus_matrix_eden 4096",134.84763596880364,64,61.647977291371966,1.6392292100730201
"5","bench/./torus_matrix_eden 4096",110.05212058800389,96,75.53769936993072,0.6211300828323626
"6","bench/./torus_matrix_eden 4096",88.2712752011999,128,94.17654815852256,0.3051177378344636
"7","bench/./torus_matrix_eden 4096",84.23918873796872,160,98.68428369910316,1.2059378857195182
"8","bench/./torus_matrix_eden 4096",84.03116375508831,192,98.92858349824557,0.4548244426792016
"9","bench/./torus_matrix_eden 4096",83.07317840733059,224,100.06941060132151,0.42001709084338806
"10","bench/./torus_matrix_eden 4096",62.67111444163664,256,132.64618116439715,0.2601125431765621


==> bench-torus-distributed.bench.torus-matrix-parrows-eden-4096.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./torus_matrix_parrows_eden 4096",456.5092229426198,16,18.21011182734615,2.4149696069516438
"3","bench/./torus_matrix_parrows_eden 4096",231.4486077321363,32,35.91762370686208,3.370008408877675
"4","bench/./torus_matrix_parrows_eden 4096",136.52373313894302,64,60.89112719720024,1.4184922227262735
"5","bench/./torus_matrix_parrows_eden 4096",109.86279598645051,96,75.66787214322547,0.9631540952147823
"6","bench/./torus_matrix_parrows_eden 4096",88.43827818614339,128,93.9987092749902,0.5666404639658089
"7","bench/./torus_matrix_parrows_eden 4096",84.14159884304648,160,98.79874062658128,0.5017709748789412
"8","bench/./torus_matrix_parrows_eden 4096",83.84357609124658,192,99.1499216463872,0.6507934302436146
"9","bench/./torus_matrix_parrows_eden 4096",83.42878137084769,224,99.64287939251646,1.0326614751143657
"10","bench/./torus_matrix_parrows_eden 4096",64.23967992484167,256,129.4073072861826,0.625426299322997


==> bench-torus-sm.bench.torus-matrix-eden-sm-512.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./torus_matrix_eden_sm 512",4.778016763027588,2,1.7311647339673732,2.147825108427456e-2
"3","bench/./torus_matrix_eden_sm 512",2.6986060671945378,4,3.065113585495405,2.4258188081648126e-2
"4","bench/./torus_matrix_eden_sm 512",1.6574035371948515,8,4.990657937449464,1.686034983945189e-2
"5","bench/./torus_matrix_eden_sm 512",1.2683363079556331,16,6.521562196536634,2.3231859412616355e-2


==> bench-torus-sm.bench.torus-matrix-parrows-eden-sm-512.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./torus_matrix_parrows_eden_sm 512",4.803625065871863,2,1.7219358307593085,1.3003275262103962e-2
"3","bench/./torus_matrix_parrows_eden_sm 512",2.717438550678637,4,3.0438716328627264,6.399799461375318e-3
"4","bench/./torus_matrix_parrows_eden_sm 512",1.7016325590857682,8,4.860940203743122,1.7913418837691958e-2
"5","bench/./torus_matrix_parrows_eden_sm 512",1.2611674478326576,16,6.558632743552893,8.547446046412084e-2


==> bench-torus-sm.bench.torus-matrix-parrows-multicore-512.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./torus_matrix_parrows_multicore 512",5.068996547307132,2,1.6317892587345508,5.475702758995083e-2
"3","bench/./torus_matrix_parrows_multicore 512",2.809445073045259,4,2.944187874615569,1.3748950809871768e-2
"4","bench/./torus_matrix_parrows_multicore 512",3.1127444749772923,8,2.657312280192432,1.5103205615488304e-2
"5","bench/./torus_matrix_parrows_multicore 512",3.6234923751840955,16,2.2827519039661452,8.236559140583365e-2


==> bench-torus-sm.bench.torus-matrix-parrows-parmonad-512.csv <==
"","name","time","nCores","speedup","stddev"
"2","bench/./torus_matrix_parrows_parmonad 512",4.941280570359524,2,1.673965685752686,7.5634055857217415e-3
"3","bench/./torus_matrix_parrows_parmonad 512",2.7992853682304393,4,2.954873487474102,1.875314481828627e-2
"4","bench/./torus_matrix_parrows_parmonad 512",3.114908002129121,8,2.6554665861092825,1.1102344860920974e-2
"5","bench/./torus_matrix_parrows_parmonad 512",3.6041622608250594,16,2.294994930823341,8.318020059890126e-3


==> bestAndWorstSudoku-16000.csv <==
"benchmark","vs","params","displayName","","worstName","worstTime","worstNCores","worstSpeedup","worstMaxstddev","worstFactor","worstFactorStdDev","worstOverhead","worstStdDevForOverhead","worstRuntimeX","worstRuntimeY","","bestName","bestTime","bestNCores","bestSpeedup","bestMaxstddev","bestFactor","bestFactorStdDev","bestOverhead","bestStdDevForOverhead","bestRuntimeX","bestRuntimeY","meanFactor","maxStdDevFactor","meanOverhead","maxStdDevForOverhead","runtimeMaxCores"
"Sudoku (Shared-Memory)","Eden CP","16000","Eden CP vs. PArrows 16000","4","bench/./eden-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-eden sudoku17.16000.txt",0.18700467163903767,8,-6.561824772070857e-2,0.17990492315474482,0.989,1.0871442544365645e-2,-1.14e-2,1.0995699134338484e-2,16.548394789427864,16.361390117788826,"2","bench/./eden-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-eden sudoku17.16000.txt",1.43031265555571,2,-5.8749171440755976e-2,3.902368545143999e-2,0.971,7.99432503219088e-4,-3.02e-2,8.235638623168305e-4,48.8142342152748,47.38392155971909,0.978,0.0109,"\textbf{-2.2\%}",1.1\%,16.5
"Sudoku (Shared-Memory)","GpH","16000","GpH vs. PArrows 16000","3","bench/./multicore-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-mult sudoku17.16000.txt",-0.3700510568709774,4,6.628988012997716e-3,0.5660274164603903,1.01,7.792190113584827e-3,5.07e-3,7.75269562857364e-3,72.64034991569106,73.01040097256204,"5","bench/./multicore-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-mult sudoku17.16000.txt",0.3988867105088332,16,-7.5158300846132065e-3,0.4474075915071815,0.994,6.283087484498881e-3,-5.63e-3,6.3184816808670675e-3,71.2082384036493,70.80935169314047,0.997,0.00779,"\textbf{-0.26\%}",0.78\%,70.0
"Sudoku (Shared-Memory)","Par Monad ","16000","Par Monad vs. PArrows 16000","2","bench/./parmonad-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-par sudoku17.16000.txt",0.8210261057441457,2,-2.967699374642252e-2,7.530481882650897e-2,0.984,1.457144561307917e-3,-1.61e-2,1.4806676543974583e-3,51.6797171853122,50.858691079568054,"4","bench/./parmonad-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-par sudoku17.16000.txt",0.4895005944288471,8,-0.167314734354008,8.602156691352075e-2,0.971,5.084500517102091e-3,-2.98e-2,5.235993770152675e-3,16.918390828003833,16.428890233574986,0.978,0.00835,"\textbf{-2.3\%}",0.85\%,16.9


==> eden-cp-1000-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./eden-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-eden sudoku17.1000.txt",0.10213296612103795,2,-6.216963687210475e-2,7.712255704127203e-3,0.9694246039868223,2.308806659243841e-3,-3.1539735929369234e-2,2.381625811588361e-3,3.3403644576514906,3.2382314915304526
"3","bench/./eden-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-eden sudoku17.1000.txt",4.569919790244792e-2,4,-8.533062781964462e-2,1.429637182127137e-2,0.9759582917621175,7.5211210691485935e-3,-2.463395048826796e-2,7.706395993182269e-3,1.9008299015308565,1.8551307036284086
"4","bench/./eden-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-eden sudoku17.1000.txt",1.637621762024022e-2,8,-7.986537640347269e-2,1.2917229656086132e-2,0.986005138812999,1.1038863805406956e-2,-1.4193497210216004e-2,1.1195543888032955e-2,1.1701593464500515,1.1537831288298113
"5","bench/./eden-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-eden sudoku17.1000.txt",1.2556710797879345e-2,16,-0.12436975760444646,4.0912941628661006e-2,0.9847175105629099,4.9794218274573476e-2,-1.5519668608669279e-2,5.05670080408226e-2,0.8216404041742426,0.8090836933763632


==> eden-cp-11213-32-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./skelrm-eden-cp 11213 32-bench/./skelrm-parr-eden-cp 11213 32",-8.875875247435872e-2,2,9.143105109885141e-3,1.8744278260221795e-2,1.004650728266614,9.821515322365121e-4,4.629199119417589e-3,9.776049572283482e-4,19.084914745831686,19.173673498306044
"3","bench/./skelrm-eden-cp 11213 32-bench/./skelrm-parr-eden-cp 11213 32",-5.3357532661822304e-2,4,2.017817771555208e-2,1.3150167697781616e-2,1.0053587108784534,1.3206747609978684e-3,5.33014815554844e-3,1.3136353688564563e-3,9.957158330068852,10.010515862730674
"4","bench/./skelrm-eden-cp 11213 32-bench/./skelrm-parr-eden-cp 11213 32",-3.465114461465024e-2,8,4.869070566991596e-2,3.1429548309701835e-2,1.0067126740201637,6.088581336929933e-3,6.66791448383949e-3,6.047983197247383e-3,5.1620478680423885,5.196699012657039
"5","bench/./skelrm-eden-cp 11213 32-bench/./skelrm-parr-eden-cp 11213 32",-4.269474227395342e-2,16,0.20225719175084578,0.1465317786293577,1.0152505944892645,5.234126303721241e-2,1.5021507568716456e-2,5.155501835834275e-2,2.7995460966461554,2.842240838920109


==> eden-cp-11213-64-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./skelrm-eden-cp 11213 64-bench/./skelrm-parr-eden-cp 11213 64",-0.19811010816031427,2,1.0202687069202465e-2,1.609078624767623e-2,1.0051901531096465,4.215516565790552e-4,5.163354509184595e-3,4.1937503593220354e-4,38.1703784021512,38.368488510311515
"3","bench/./skelrm-eden-cp 11213 64-bench/./skelrm-parr-eden-cp 11213 64",-8.192372601479292e-2,4,1.5556475309081108e-2,1.4052856007800676e-2,1.0041190637419681,7.065671017255699e-4,4.102166656031839e-3,7.036686457206222e-4,19.888919217270313,19.970842943285106
"4","bench/./skelrm-eden-cp 11213 64-bench/./skelrm-parr-eden-cp 11213 64",-1.3537563383579254e-2,8,9.58319292399512e-3,4.085153828714117e-2,1.0013123679434914,3.960258413665996e-3,1.310647891213786e-3,3.955067909327464e-3,10.315371882342662,10.328909445726241
"5","bench/./skelrm-eden-cp 11213 64-bench/./skelrm-parr-eden-cp 11213 64",1.1685287269453504e-2,16,-2.897939565695573e-2,0.1060196023842691,0.9978833468238741,1.920421149635597e-2,-2.121142899982096e-3,1.924494637322122e-2,5.520643344528177,5.508958057258724


==> eden-cp-16000-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./eden-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-eden sudoku17.16000.txt",1.43031265555571,2,-5.8749171440755976e-2,3.902368545143999e-2,0.9706988611303844,7.99432503219088e-4,-3.018561166899309e-2,8.235638623168305e-4,48.8142342152748,47.38392155971909
"3","bench/./eden-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-eden sudoku17.16000.txt",0.6219640280016598,4,-7.816627166829981e-2,7.225291535680918e-2,0.9776330815593467,2.598341692006762e-3,-2.2878643186846247e-2,2.657788224455691e-3,27.807318636759632,27.185354608757972
"4","bench/./eden-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-eden sudoku17.16000.txt",0.18700467163903767,8,-6.561824772070857e-2,0.17990492315474482,0.9886995280195692,1.0871442544365645e-2,-1.1429632219069083e-2,1.0995699134338484e-2,16.548394789427864,16.361390117788826
"5","bench/./eden-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-eden sudoku17.16000.txt",0.2641235945953273,16,-0.22258078264068715,4.964737673644949e-2,0.9754318879748458,4.618074031912724e-3,-2.5186906772303248e-2,4.734389032022105e-3,10.750667138154654,10.486543543559327


==> eden-cp-512-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./torus_matrix_eden_sm 512-bench/./torus_matrix_parrows_eden_sm 512",-2.5608302844275066e-2,2,9.228903208064798e-3,2.147825108427456e-2,1.0053596092509414,4.495223049545117e-3,5.331036975848392e-3,4.471258849253305e-3,4.778016763027588,4.803625065871863
"3","bench/./torus_matrix_eden_sm 512-bench/./torus_matrix_parrows_eden_sm 512",-1.883248348409916e-2,4,2.1241952632678363e-2,2.4258188081648126e-2,1.006978596732971,8.989154948008718e-3,6.930233428607263e-3,8.926858005893098e-3,2.6986060671945378,2.717438550678637
"4","bench/./torus_matrix_eden_sm 512-bench/./torus_matrix_parrows_eden_sm 512",-4.422902189091671e-2,8,0.1297177337063422,1.7913418837691958e-2,1.0266857291530669,1.080812152000734e-2,2.5992110726113234e-2,1.052719562871802e-2,1.6574035371948515,1.7016325590857682
"5","bench/./torus_matrix_eden_sm 512-bench/./torus_matrix_parrows_eden_sm 512",7.168860122975573e-3,16,-3.707054701625889e-2,8.547446046412084e-2,0.9943478239343864,6.739100657135076e-2,-5.68430475691028e-3,6.777407759057727e-2,1.2683363079556331,1.2611674478326576


==> mult-1000-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./multicore-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-mult sudoku17.1000.txt",-7.039656448695197e-3,2,3.567029571608371e-3,2.1451163889010357e-2,1.0019547718688493,5.95655939034978e-3,1.9509581906608192e-3,5.944938392019019e-3,3.6012675242965564,3.6083071807452516
"3","bench/./multicore-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-mult sudoku17.1000.txt",-1.7040419081846725e-2,4,2.929276395028424e-2,1.38547393824998e-2,1.0087448812754591,7.1100393963584784e-3,8.669071276378726e-3,7.048401958053585e-3,1.9486164014218725,1.9656568205037193
"4","bench/./multicore-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-mult sudoku17.1000.txt",1.1896743542616495e-3,8,-6.309108149284093e-3,6.692934636117159e-3,0.9989328901561313,6.003404552671283e-3,-1.0682497837286662e-3,6.0098176882863105e-3,1.1148565080690858,1.1136668337148241
"5","bench/./multicore-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-mult sudoku17.1000.txt",3.0452317247788185e-2,16,-0.374411033652299,1.8554577054043255e-3,0.9592439615638547,2.483262765942491e-3,-4.2487667443536256e-2,2.5887708085167715e-3,0.7471854089915894,0.7167330917438012


==> mult-11213-32-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./skelrm-mult 11213 32-bench/./skelrm-parr-mult 11213 32",-5.445944890379906e-2,2,5.4778328142575106e-3,2.0278329686933546e-2,1.0028171686746594,1.0489910624942255e-3,2.809254530796156e-3,1.046044179599149e-3,19.331270219516455,19.385729668420254
"3","bench/./skelrm-mult 11213 32-bench/./skelrm-parr-mult 11213 32",-9.40822714732743e-2,4,3.414868224614587e-2,3.8714500917500734e-2,1.0092748428220102,3.8165629434700624e-3,9.189610627841504e-3,3.781490216082924e-3,10.143813030449085,10.237895301922359
"4","bench/./skelrm-mult 11213 32-bench/./skelrm-parr-mult 11213 32",-0.2610501303440991,8,0.3360188807412019,3.985948437834225e-2,1.0494172832907327,7.54547576264635e-3,4.7090212899649715e-2,7.190157702554187e-3,5.2825674128681746,5.543617543212274
"5","bench/./skelrm-mult 11213 32-bench/./skelrm-parr-mult 11213 32",-0.25967859766549584,16,1.020098622917022,0.22301263698737295,1.0874174787199458,7.507435200045001e-2,8.038998860203106e-2,6.903912569882896e-2,2.9705569351572447,3.2302355328227406


==> mult-11213-64-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./skelrm-mult 11213 64-bench/./skelrm-parr-mult 11213 64",-4.243913634369534e-2,2,2.138593354588547e-3,3.344836082497214e-2,1.0010975669832947,8.650462674241591e-4,1.096363650749992e-3,8.640978621403383e-4,38.66655702078346,38.70899615712715
"3","bench/./skelrm-mult 11213 64-bench/./skelrm-parr-mult 11213 64",-0.12693921755999327,4,2.31707259179319e-2,1.4462575839398526e-2,1.0062642518068425,7.137054928728595e-4,6.225255240454512e-3,7.092624940132116e-4,20.26406687887844,20.391006096438435
"4","bench/./skelrm-mult 11213 64-bench/./skelrm-parr-mult 11213 64",-0.18737204859240109,8,0.12445432351738095,2.9640141619591862e-2,1.0177386673916968,2.806056813609782e-3,1.7429491440232123e-2,2.7571486703961653e-3,10.562915717113382,10.750287765705783
"5","bench/./skelrm-mult 11213 64-bench/./skelrm-parr-mult 11213 64",-0.2226828384316626,16,0.4995938552502963,7.574642022807072e-2,1.039150434492536,1.3317170214233849e-2,3.767542522527541e-2,1.2815440163615218e-2,5.687876554067796,5.910559392499459


==> mult-16000-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./multicore-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-mult sudoku17.16000.txt",0.36816413400488557,2,-5.141998132004444e-3,0.5627852773926554,0.9955460713587367,6.808391242768908e-3,-4.473854871612837e-3,6.838850997098216e-3,82.66053717027225,82.29237303626736
"3","bench/./multicore-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-mult sudoku17.16000.txt",-0.3700510568709774,4,6.628988012997716e-3,0.5660274164603903,1.0050942906704121,7.792190113584827e-3,5.068470408894835e-3,7.75269562857364e-3,72.64034991569106,73.01040097256204
"4","bench/./multicore-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-mult sudoku17.16000.txt",0.3655359572213541,8,-7.116662961484943e-3,0.1666064965821901,0.9947809332092351,2.3787822135135344e-3,-5.2464483551447425e-3,2.39126237154487e-3,70.03856663956941,69.67303068234806
"5","bench/./multicore-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-mult sudoku17.16000.txt",0.3988867105088332,16,-7.5158300846132065e-3,0.4474075915071815,0.994398306720527,6.283087484498881e-3,-5.633249012608523e-3,6.3184816808670675e-3,71.2082384036493,70.80935169314047


==> par-1000-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./parmonad-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-par sudoku17.1000.txt",6.791500498851111e-2,2,-3.604224316326521e-2,7.892447961526675e-3,0.9809038887189085,2.2191718101034165e-3,-1.946787192987029e-2,2.262374362692888e-3,3.5564835158747243,3.4885685108862132
"3","bench/./parmonad-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-par sudoku17.1000.txt",3.422733603252315e-2,4,-5.941019337854625e-2,6.902168295652256e-3,0.9825801679517623,3.512824146310588e-3,-1.7728662369148232e-2,3.57510181956272e-3,1.9648487963456391,1.930621460313116
"4","bench/./parmonad-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-par sudoku17.1000.txt",2.1793455713325027e-2,8,-0.11286356897026284,7.0987795985597455e-3,0.9808580597440235,6.23510180089946e-3,-1.9515504884541617e-2,6.356782960550528e-3,1.1385186361409037,1.1167251804275786
"5","bench/./parmonad-sudoku sudoku17.1000.txt-bench/./parrows-sudoku-parmap-par sudoku17.1000.txt",-4.968114507695076e-3,16,5.854298541700231e-2,1.611224415196458e-2,1.006668365192905,2.1626379165803972e-2,6.624192657158752e-3,2.1483121863732923e-2,0.7450273588766795,0.7499954733843746


==> par-11213-32-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./skelrm-par 11213 32-bench/./skelrm-parr-par 11213 32",-2.508668984389928e-2,2,2.5273208155460747e-3,6.541969974491509e-3,1.0012977602039583,3.384228186824884e-4,1.2960782052424062e-3,3.3798419624303733e-4,19.33075907812602,19.35584576796992
"3","bench/./skelrm-par 11213 32-bench/./skelrm-parr-par 11213 32",-2.2506954976257987e-3,4,8.206195092488322e-4,2.2997698395453438e-2,1.000221379967398,2.2620695364541426e-3,2.213309691552337e-4,2.2615688704113427e-3,10.16666288318571,10.168913578683336
"4","bench/./skelrm-par 11213 32-bench/./skelrm-parr-par 11213 32",0.5582982600770059,8,-0.6818679418683526,0.9838505435373271,0.9044278827138891,0.16842015507263824,-0.1056713521473162,0.18621734058802458,5.841643733869028,5.283345473792022
"5","bench/./skelrm-par 11213 32-bench/./skelrm-parr-par 11213 32",-1.5569804960655187e-2,16,6.762528606934914e-2,0.15029939404345763,1.005299132272977,5.115390793893668e-2,5.271199489644007e-3,5.088426548551566e-2,2.9381800941361638,2.953749899096819


==> par-11213-64-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./skelrm-par 11213 64-bench/./skelrm-parr-par 11213 64",-3.841544460091484e-2,2,1.9385931427609027e-3,1.360114193527545e-2,1.0009941627729722,3.5198730933441654e-4,9.9317539496745e-4,3.516377241994448e-4,38.641000895726215,38.67941634032713
"3","bench/./skelrm-par 11213 64-bench/./skelrm-parr-par 11213 64",-6.882146093994379e-2,4,1.2620334333781624e-2,6.309519134219096e-2,1.0033992234206934,3.1163920267642115e-3,3.387707844844713e-3,3.1058346010475308e-3,20.246230512822702,20.315051973762646
"4","bench/./skelrm-par 11213 64-bench/./skelrm-parr-par 11213 64",0.829724917705688,8,-0.5212405266007494,1.4691297224736641,0.927089118033758,0.12909765815466331,-7.864495499728971e-2,0.1392505376704923,11.379987394609417,10.550262476903729
"5","bench/./skelrm-par 11213 64-bench/./skelrm-parr-par 11213 64",0.4702964991124139,16,-1.0450499941127287,0.9239802887252248,0.9224689370671187,0.15232342585814976,-8.404734275322277e-2,0.16512580504059476,6.065910634032586,5.595614134920172


==> par-16000-diff.csv <==
"","name","time","nCores","speedup","max stddev","factor","factorStdDev","overhead","stdDevForOverhead","runtimeX","runtimeY"
"2","bench/./parmonad-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-par sudoku17.16000.txt",0.8210261057441457,2,-2.967699374642252e-2,7.530481882650897e-2,0.9841131850083443,1.457144561307917e-3,-1.6143280299126383e-2,1.4806676543974583e-3,51.6797171853122,50.858691079568054
"3","bench/./parmonad-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-par sudoku17.16000.txt",0.6433199007684962,4,-7.589829153636218e-2,7.376952863856388e-2,0.9775853116945221,2.5702935489795515e-3,-2.2928626317660995e-2,2.6292268492907984e-3,28.70081849905883,28.057498598290334
"4","bench/./parmonad-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-par sudoku17.16000.txt",0.4895005944288471,8,-0.167314734354008,8.602156691352075e-2,0.9710669531514421,5.084500517102091e-3,-2.9795110166874004e-2,5.235993770152675e-3,16.918390828003833,16.428890233574986
"5","bench/./parmonad-sudoku sudoku17.16000.txt-bench/./parrows-sudoku-parmap-par sudoku17.16000.txt",0.23859020570913891,16,-0.18599874170094566,9.32215985459844e-2,0.9786196820704905,8.353684967437453e-3,-2.184742277436581e-2,8.536191454644923e-3,11.15933853255909,10.920748326849951

